mRNA secondary structure prediction using utility-scale quantum computers

Recent advancements in quantum computing have opened new avenues for tackling long-standing complex combinatorial optimization problems that are intractable for classical computers. Predicting secondary structure of mRNA is one such notoriously difficult problem that can benefit from the ever-increasing maturity of quantum computing technology. Accurate prediction of mRNA secondary structure is critical in designing RNA-based therapeutics as it dictates various steps of an mRNA life cycle, including transcription, translation, and decay. The current generation of quantum computers have reached utility-scale, allowing us to explore relatively large problem sizes. In this paper, we examine the feasibility of solving mRNA secondary structures on a quantum computer with sequence length up to 60 nucleotides representing problems in the qubit range of 10 to 80. We use Conditional Value at Risk (CVaR)-based VQE algorithm to solve the optimization problems, originating from the mRNA structure prediction problem, on the IBM Eagle and Heron quantum processors. To our encouragement, even with ``minimal'' error mitigation and fixed-depth circuits, our hardware runs yield accurate predictions of minimum free energy (MFE) structures that match the results of the classical solver CPLEX. Our results provide sufficient evidence for the viability of solving mRNA structure prediction problems on a quantum computer and motivate continued research in this direction.

==> coupling_map.txt <==
{\color{red} Yamamoto: Do you want to include the fidelity plot for the characterization, may be just one example plot will be enough. It will also be nice to have a figure with hardware topology and the couplings selected after characterization. What do you say?}

{\color{red} 
Are these plots (link to GitHub page) good enough? 
Here x-axis is the qubit pairs, on each of which a SWAP gate is applied, and y-axis is the values of Hellinger fidelity between the ideal and experimental probability distributions, where the ideal probability distribution is \{"00": 1.0 \}.}

% [https://github.ibm.com/IBM-Q-AA/Client-Moderna-Optimization/blob/main/hardware-experiment/calibration_brisbane_demo.ipynb]

{\color{red} 
Can you draw the coupling map graph? Or is it enought to just providing the list of qubit numbers?

The couplings selected for the experiment:
26Q: [43, 44, 45, 54, 64, 65, 66, 73, 85, 86, 87, 88, 89, 74, 70, 69, 68, 55, 49, 50, 51, 36, 32, 31, 30, 17] (Brisbane), [7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 35, 47, 46, 45, 44, 43] (Osaka), 
40Q: [100, 99, 98, 91, 79, 80, 81, 72, 62, 61, 60, 53, 41, 42, 43, 44, 45, 54, 64, 65, 66, 73, 85, 86, 87, 88, 89, 74, 70, 69, 68, 55, 49, 50, 51, 36, 32, 31, 30, 17] (Brisbane), [7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 35, 47, 46, 45, 44, 43, 42, 41, 40, 39, 38, 37, 52, 56, 57, 58, 71, 77, 76, 75] (Osaka), 
50Q: [101, 100, 99, 98, 91, 79, 80, 81, 72, 62, 61, 60, 53, 41, 42, 43, 44, 45, 54, 64, 65, 66, 73, 85, 86, 87, 88, 89, 74, 70, 69, 68, 55, 49, 50, 51, 36, 32, 31, 30, 17, 12, 11, 10, 9, 8, 7, 6, 5, 4] 
(Brisbane), [7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 35, 47, 46, 45, 44, 43, 42, 41, 40, 39, 38, 37, 52, 56, 57, 58, 71, 77, 76, 75, 90, 94, 95, 96, 109, 114, 115, 116, 117, 118] 
(Osaka)
}

As our primary focus in this work is to examine hardware performance, we plan to investigate these aspects of the algorithm in a subsequent paper.     
